Domain Adaptation for Unknown Image Distortions in Instance Segmentation

Data-driven techniques for machine vision heavily depend on the training data to sufficiently resemble the data occurring during test and application. However, in practice unknown distortion can lead to a domain gap between training and test data, impeding the performance of a machine vision system. With our proposed approach this domain gap can be closed by unpaired learning of the pristine-to-distortion mapping function of the unknown distortion. This learned mapping function may then be used to emulate the unknown distortion in the training data. Employing a fixed setup, our approach is independent from prior knowledge of the distortion. Within this work, we show that we can effectively learn unknown distortions at arbitrary strengths. When applying our approach to instance segmentation in an autonomous driving scenario, we achieve results comparable to an oracle with knowledge of the distortion. An average gain in mean Average Precision (mAP) of up to 0.19 can be achieved.

==> csvs/ap_used_onlyUsed_qps/blur_gauss_cycleganDegrad_FT_testDistorted_ap.csv <==
test_qp,ap
1,0.3400894182943666
3,0.2764666267624903
5,0.2311212367134597
7,0.2020125586928602


==> csvs/ap_used_onlyUsed_qps/blur_gauss_realDegrad_FT_testDistorted_ap.csv <==
test_qp,ap
1,0.3346467325114036
3,0.28801212329757064
5,0.23610288482000166
7,0.21698766622081375


==> csvs/ap_used_onlyUsed_qps/blur_gauss_realDegrad_noFT_testDistorted_ap.csv <==
test_qp,ap
1,0.3189501222796106
3,0.1251819599998423
5,0.03649541680417674
7,0.008577385763918999


==> csvs/ap_used_onlyUsed_qps/heif_cycleganDegrad_FT_testDistorted_ap.csv <==
test_qp,ap
27,0.33155065084667246
32,0.31194449513415423
37,0.25776018942427975
42,0.20635006790679983
47,0.14934667656453843


==> csvs/ap_used_onlyUsed_qps/heif_realDegrad_FT_testDistorted_ap.csv <==
test_qp,ap
27,0.3331279534694135
32,0.3252193108865781
37,0.2851794240658549
42,0.2544649048665528
47,0.20372371516038582


==> csvs/ap_used_onlyUsed_qps/heif_realDegrad_noFT_testDistorted_ap.csv <==
test_qp,ap
27,0.31668491938102844
32,0.28195996588518196
37,0.2232010557075445
42,0.154402494737661
47,0.07129875759754538


==> csvs/ap_used_onlyUsed_qps/j2k_cycleganDegrad_FT_testDistorted_ap.csv <==
test_qp,ap
30,0.0829185517089403
32,0.16538486817964002
34,0.22680866698887442
36,0.263930818851823
38,0.3087056799865661


==> csvs/ap_used_onlyUsed_qps/j2k_realDegrad_FT_testDistorted_ap.csv <==
test_qp,ap
30,0.17203756884648505
32,0.21861148182225176
34,0.2510501002708093
36,0.2903085798043655
38,0.3119595282980492


==> csvs/ap_used_onlyUsed_qps/j2k_realDegrad_noFT_testDistorted_ap.csv <==
test_qp,ap
30,0.03143882145989978
32,0.07373985946189539
34,0.1393081979151164
36,0.21228522339489783
38,0.2715821979553077


==> csvs/ap_used_onlyUsed_qps/jpeg_cycleganDegrad_FT_testDistorted_ap.csv <==
test_qp,ap
14,0.19256945762674396
18,0.21453056922498828
26,0.26263090461845606
34,0.2996496988538131
42,0.303058112862967


==> csvs/ap_used_onlyUsed_qps/jpeg_realDegrad_FT_testDistorted_ap.csv <==
test_qp,ap
14,0.27988027223744616
18,0.2888722023538861
26,0.3056010181851769
34,0.3184049162263089
42,0.32684882434565343


==> csvs/ap_used_onlyUsed_qps/jpeg_realDegrad_noFT_testDistorted_ap.csv <==
test_qp,ap
14,0.09897615728941453
18,0.1513129773988112
26,0.22376648636785884
34,0.2617885115410227
42,0.2866437680942389


==> csvs/ap_used_onlyUsed_qps/noise_gauss_cycleganDegrad_FT_testDistorted_ap.csv <==
test_qp,ap
5,0.33483827613159656
10,0.3200286845657068
20,0.2794758778730054
30,0.2560223347309124
50,0.20405924857004837


==> csvs/ap_used_onlyUsed_qps/noise_gauss_realDegrad_FT_testDistorted_ap.csv <==
test_qp,ap
5,0.33846592647990864
10,0.3157571891004311
20,0.28787983589189853
30,0.27248099270130105
50,0.22849381470563962


==> csvs/ap_used_onlyUsed_qps/noise_gauss_realDegrad_noFT_testDistorted_ap.csv <==
test_qp,ap
5,0.25757274242885064
10,0.14639292861078973
20,0.026550347530361652
30,0.003694928636594775
50,7.743801300110985e-05


==> csvs/ap_used_onlyUsed_qps/undistorted_realDegrad_noFT_testUndistorted_ap.csv <==
train_qp,ap
0,0.3458739657843787
100,0.3458739657843787


==> csvs/ap_used_onlyUsed_qps_as_psnr/blur_gauss_cycleganDegrad_FT_testDistorted_ap.csv <==
test_qp,ap
39,0.3400894182943666
31,0.2764666267624903
28,0.2311212367134597
27,0.2020125586928602


==> csvs/ap_used_onlyUsed_qps_as_psnr/blur_gauss_realDegrad_noFT_testDistorted_ap.csv <==
test_qp,ap
39,0.3189501222796106
31,0.1251819599998423
28,0.03649541680417674
27,0.008577385763918999


==> csvs/ap_used_onlyUsed_qps_as_psnr/heif_cycleganDegrad_FT_testDistorted_ap.csv <==
test_qp,ap
40,0.33155065084667246
38,0.31194449513415423
36,0.25776018942427975
34,0.20635006790679983
32,0.14934667656453843


==> csvs/ap_used_onlyUsed_qps_as_psnr/heif_realDegrad_noFT_testDistorted_ap.csv <==
test_qp,ap
40,0.31668491938102844
38,0.28195996588518196
36,0.2232010557075445
34,0.154402494737661
32,0.07129875759754538


==> csvs/ap_used_onlyUsed_qps_as_psnr/j2k_cycleganDegrad_FT_testDistorted_ap.csv <==
test_qp,ap
30,0.0829185517089403
32,0.16538486817964002
34,0.22680866698887442
36,0.263930818851823
38,0.3087056799865661


==> csvs/ap_used_onlyUsed_qps_as_psnr/j2k_realDegrad_noFT_testDistorted_ap.csv <==
test_qp,ap
30,0.03143882145989978
32,0.07373985946189539
34,0.1393081979151164
36,0.21228522339489783
38,0.2715821979553077


==> csvs/ap_used_onlyUsed_qps_as_psnr/jpeg_cycleganDegrad_FT_testDistorted_ap.csv <==
test_qp,ap
33,0.19256945762674396
34,0.21453056922498828
36,0.26263090461845606
37,0.2996496988538131
38,0.303058112862967


==> csvs/ap_used_onlyUsed_qps_as_psnr/jpeg_realDegrad_noFT_testDistorted_ap.csv <==
test_qp,ap
33,0.09897615728941453
34,0.1513129773988112
36,0.22376648636785884
37,0.2617885115410227
38,0.2866437680942389


==> csvs/ap_used_onlyUsed_qps_as_psnr/noise_gauss_cycleganDegrad_FT_testDistorted_ap.csv <==
test_qp,ap
34,0.33483827613159656
28,0.3200286845657068
22,0.2794758778730054
19,0.2560223347309124
15,0.20405924857004837


==> csvs/ap_used_onlyUsed_qps_as_psnr/noise_gauss_realDegrad_noFT_testDistorted_ap.csv <==
test_qp,ap
34,0.25757274242885064
28,0.14639292861078973
22,0.026550347530361652
19,0.003694928636594775
15,7.743801300110985e-05

